Economic Model Predictive Control as a Solution to Markov Decision Processes

Markov Decision Processes (MDPs) offer a fairly generic and powerful framework to discuss the notion of optimal policies for dynamic systems, in particular when the dynamics are stochastic. However, computing the optimal policy of an MDP can be very difficult due to the curse of dimensionality present in solving the underlying Bellman equations. Model Predictive Control (MPC) is a very popular technique for building control policies for complex dynamic systems. Historically, MPC has focused on constraint satisfaction and steering dynamic systems towards a user-defined reference. More recently, Economic MPC was proposed as a computationally tractable way of building optimal policies for dynamic systems. When stochsaticity is present, economic MPC is close to the MDP framework. In that context, Economic MPC can be construed as attractable heuristic to provide approximate solutions to MDPs. However, there is arguably a knowledge gap in the literature regarding these approximate solutions and the conditions for an MPC scheme to achieve closed-loop optimality. This chapter aims to clarify this approximation pedagogically, to provide the conditions for MPC to deliver optimal policies, and to explore some of their consequences.

==> Figures/ConstrainedMDP.csv <==
0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,lbx,ubx,k
1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,-0.5923509461317882,1.1572826292925344,0
0.8005771146449101,1.023881842795135,0.9544363511712423,0.907164932906118,0.9726471784811723,0.8115332119908754,1.0235169832452444,0.8690163409295109,0.9403857270017499,1.0406874868556935,0.9207988911048832,1.0042909439264303,1.052602658468639,0.983128698602504,0.8874248625611609,1.048750565768576,0.9090772475533193,0.7203792301609728,0.905422812150663,0.8874948293098519,-0.5923509461317882,1.1572826292925344,1
0.7950074314660296,0.9110621269122853,0.9798592056079138,0.6843715344059803,0.768644946202699,0.7512041735861245,0.8230178230564681,0.8064319408403225,0.8485492225352252,0.9346641882738227,0.9705084615129662,0.7176144733875766,0.7853828770386337,0.8228195812653643,0.8789207513344566,1.1572826292925344,0.7756167136882095,0.5491249952823144,0.9455656207051898,0.6976838011765532,-0.5923509461317882,1.1572826292925344,2
0.7274682336700233,0.8370522997415145,0.809334514159078,0.5773240019927746,0.8041667155377856,0.7169650259100059,0.7780175213072883,0.7449680297935527,0.5741080852862064,0.6655755268350013,1.0805013078196728,0.5881868696354567,0.5689878027535992,0.8316543871343938,0.8200447633453147,1.0250556465387783,0.5813896717069402,0.6310075446253622,0.7711175420623162,0.63959459718187,-0.5923509461317882,1.1572826292925344,3
0.6807707501588255,0.5933549305114454,0.5771689895948515,0.562834702302573,0.6772180746639184,0.6561764892290894,0.7506404325411836,0.7343949676359327,0.6154180833712852,0.5324016171125364,0.9238444517606114,0.5063526111634888,0.6042543878810045,0.7399193040514473,0.7180578979439164,0.8029366048915862,0.5276276608598052,0.4078001040946284,0.6545460168953623,0.6621987711052955,-0.5923509461317882,1.1572826292925344,4
0.7146003089654805,0.6219432254643672,0.4602446332304515,0.5589110456499505,0.5402527999489073,0.6871452119948981,0.6975062713850382,0.6048416362923555,0.6085054226837681,0.5258486085532761,0.8415056369947234,0.5108404071379602,0.6434181104325916,0.7054727464613559,0.4989982185465279,0.6728829227082217,0.47744432333967046,0.38605848031555945,0.6341398867585379,0.5654709809438271,-0.5923509461317882,1.1572826292925344,5
0.7693715133379225,0.5884514918176955,0.17181147355260554,0.5355154461180347,0.37853059082414586,0.7199956596117656,0.5590844897353375,0.47833340708385524,0.5841993906140375,0.48930352624971085,0.8833239320388655,0.5221816191459111,0.5986920059738854,0.7491178044964818,0.6268589910864605,0.6187243664689069,0.49306296546885403,0.6687162627560683,0.6662638156911989,0.4893487824506403,-0.5923509461317882,1.1572826292925344,6
0.7189223159933024,0.5063326539434977,0.17536847657900456,0.5160086887657532,0.33827082083740545,0.4406714926107108,0.5097109003787927,0.3831287001906614,0.5325141140138316,0.4808956524500565,0.8386804630807759,0.6098761998146901,0.5898293141098175,0.6300803213870564,0.5001165172367799,0.6536887256955168,0.42156609417820173,0.6834133572926994,0.8385289029544253,0.534269114643308,-0.5923509461317882,1.1572826292925344,7
0.5523915943937403,0.5055688937142436,0.21638274896076473,0.2430499377223261,0.33924726086376256,0.37980936482909666,0.3488896715030756,0.295729774043555,0.48887097819001774,0.5912166352829359,0.9254896002984472,0.548459328618656,0.40914048985040957,0.44408061028779,0.37850179395342703,0.6119274806821597,0.3174917596096454,0.5859438716909104,0.7483845137810595,0.6061214902608818,-0.5923509461317882,1.1572826292925344,8
0.30545967080990843,0.3292848281127234,0.21775994426550468,0.01560533231527278,0.3202860141279872,0.4936005713476981,0.2381767365269696,0.3319790522360976,0.4084803579547296,0.5764297838128878,0.6095623850064807,0.4844607251369164,0.44201115216034104,0.49326644779274564,0.29226681400698273,0.5932205367084163,0.08634716306280255,0.5323010864598736,0.6434142680359775,0.4602424801423386,-0.5923509461317882,1.1572826292925344,9
0.37257271189467467,0.14273476627646825,0.15132073053264372,0.021431796330791023,0.41750632729546266,0.5657397755695748,0.1414548974931183,0.3013697269651587,0.4030548188544686,0.6129413003504927,0.44088884766919234,0.4021181285008839,0.3954112212752071,0.5037712675553989,0.16699218154088283,0.42341248095815204,0.08737181677824739,0.5652537149107295,0.5898958518745666,0.3496077826391444,-0.5923509461317882,1.1572826292925344,10
0.3347610069380176,0.1028401179357905,0.2040877275862687,0.2677354875608184,0.2426254048330387,0.4552349509684114,0.28799778983562696,0.12308494648657761,0.5179954878834864,0.5752454140166035,0.3049892121686577,0.27978211035669853,0.3765208272287307,0.5813162376792429,0.07861238614948757,0.31296604159809616,0.024337579970008454,0.5076322811381881,0.47941888159448026,0.24644712872774416,-0.5923509461317882,1.1572826292925344,11
0.4733670383398291,0.11496657354842209,0.11720973425457566,0.25868309330734857,0.37271826354957033,0.29033429446331516,0.24490821374291316,0.11329577315065026,0.4211917048515345,0.5365341664794001,0.2219134863417667,0.26590858342953555,0.1934371079431058,0.6085669750875597,0.16270554076020363,0.19552026147160106,0.07955310859958793,0.3581275889801042,0.33085580598877323,0.3239909492716054,-0.5923509461317882,1.1572826292925344,12
0.21100735660419076,0.28915862057656083,0.18750289818029198,0.15787269347832472,0.3479156686561484,0.128692913100474,0.09018020235080759,0.14752857402188485,0.36769114111952406,0.40891663710026527,0.12479519097943118,0.2294732591549418,0.13571065280101166,0.42963450598049846,0.18046998547892604,0.23062025281996087,0.14594670955728684,0.2224543137084105,0.4940560583404119,0.11229399054727335,-0.5923509461317882,1.1572826292925344,13
0.1897608441722774,0.23193429446158492,0.16716539107161027,0.29810310808011486,0.2474899340702868,0.058522600883203754,0.1443718715748742,0.2807330057007853,0.3268296515826344,0.41099582972669335,0.07949812649780644,0.1924024185389882,0.11093434335514332,0.5726006914899764,0.10685633839246725,0.1535959813639856,0.12431778796549357,0.05251619166301624,0.5449799281701937,0.025191921115406316,-0.5923509461317882,1.1572826292925344,14
0.3641022551421169,0.23053668487877066,0.0849042993271638,0.30483223812895055,0.1833370792529237,-0.00273084783100469,0.03929931285200504,0.30088793683338255,0.37498778285478446,0.3204666814480359,0.005988861970830636,0.2741362772296978,0.2969869183409073,0.39133768312430195,0.14689290150321038,0.14014200452347197,0.3169000046710709,0.1112339827745715,0.553698405873908,-0.027809446290266913,-0.5923509461317882,1.1572826292925344,15
0.2605714665983195,0.265527234767456,0.09852570729606781,0.3595595691253365,0.22338141114483148,-0.028651304102734254,0.06375466138053408,0.26760134810982567,0.17640007506008754,0.29129796500050686,0.07929450062273707,0.17309371063583345,0.17095362908647496,0.3510232807664454,0.15435493348814805,0.1694919962134899,0.27149076545097467,0.22768972870398624,0.3439453981414109,-0.10294924279771471,-0.5923509461317882,1.1572826292925344,16
0.3752011408223846,0.2903434643249118,0.16084706895878953,0.564761767586873,0.2955915379223861,0.09567283783685197,0.014467922519219224,0.12854571173357082,0.2573183825574631,0.3039101197125243,0.0823024286873376,0.2559946247576402,0.027523977365853047,0.22047139029282511,0.041697290267141945,0.059034726857387004,0.17203984576433728,0.13443520233706469,0.16079441280908702,-0.024123348890230795,-0.5923509461317882,1.1572826292925344,17
0.36062648975421835,0.3178880268008466,0.15824844407144795,0.49984496750768137,0.25817322801794346,0.09083235611009044,0.0008414851304537011,0.19477963648024055,0.3284015886023218,0.2110703174311904,-0.013726826507762371,0.26269304890400286,0.031954066222382005,0.16023216590764555,-0.046514872578838955,-0.16528235834081398,0.03220348980585762,0.16262990471440528,-0.06809428247060281,-0.12309908383330888,-0.5923509461317882,1.1572826292925344,18
0.48151094923680116,0.23576592655018377,0.2527225774213815,0.49702513967133916,0.20373991114895684,0.07655590942165906,-0.11446920596207172,0.2612853682346317,0.22562030424982377,0.3000560774312461,-0.009836952915985648,0.3644798796664319,0.13626436568155004,0.23548345788164832,-0.00688803288426159,-0.2896896795264158,0.14166956329841457,0.31313382266987877,0.0759382486973408,-0.09083405132202851,-0.5923509461317882,1.1572826292925344,19
0.3785824793052106,0.16258568771909684,0.19275118954384582,0.5316665033695465,0.17714962711299143,0.03860005063899584,-0.14123205659985366,0.3184790602346157,0.23412567182371874,0.20080742983938815,-0.03366144863174732,0.31764168737289744,-0.0011642334553873535,0.16022755276938985,-0.03747323973570172,-0.39142619742186363,0.13534430162324942,0.13857762839133927,-0.04441398818075758,-0.08696164198978536,-0.5923509461317882,1.1572826292925344,20
0.5635394626930545,0.2756484145607647,0.3260031670205876,0.5177848220654003,0.1437577765916736,-0.04890180525643045,-0.1188420673834122,0.20961766005798488,0.3624765506064558,0.045130214736284785,0.08486540844110844,0.18293900746846475,-0.07880460691249935,0.19776857927737085,0.0004475866103929166,-0.2592306686946233,0.17349286104434292,0.30605059517564603,-0.00638919704925197,-0.06805108439813437,-0.5923509461317882,1.1572826292925344,21
0.3810814136987898,0.11947312110913894,0.053572488316783795,0.4683867773907745,0.11305850502729009,0.012671975388211097,-0.1935176497234566,-0.0010955139657881918,0.4037695673828245,0.1651024857122411,-0.07348689428394661,0.2703439062716685,-0.02696202712257889,0.07479557609041508,0.03562681598098365,-0.16389110221086972,0.12231780141967603,0.2625654449231567,-0.05133156807675995,-0.11338052314739758,-0.5923509461317882,1.1572826292925344,22
0.22671012457622003,0.06893756673928599,-0.04864817248856287,0.5208778384634103,-0.051006972124952504,-0.13036508677401973,-0.20747117263985296,-0.040461388227212604,0.4266747849371106,0.09563835475143914,-0.067277454367885,0.12731388637877228,-0.07886819266414966,0.1886707559279075,0.02203505959467269,-0.20972272361179944,0.08357811373654131,0.21642574222147692,-0.14444962837378553,-0.059786498584074164,-0.5923509461317882,1.1572826292925344,23
0.2892390483890886,0.101444392462889,-0.024295022025457726,0.6689987152240345,-0.22752416734578348,-0.09623536679074275,-0.18929981122188194,-0.15276507678588433,0.5764850953972529,0.16570677350079777,-0.013250579269928175,0.05721322290294761,-0.08560433780536578,0.3373529833301215,0.004348197204064572,-0.37160232277090954,0.15233199801515562,0.34189845243256883,-0.06328202690255587,-0.08325679551257054,-0.5923509461317882,1.1572826292925344,24
0.2777398930233496,0.17800374235940902,0.026432083850517728,0.7087840838061246,-0.3900228117307327,-0.08430651638106401,-0.1277258224959428,-0.28579208925216865,0.586186702903996,0.0772741333225809,-0.07772010173925924,-0.025077430443530398,-0.1619019770074556,0.35753363774309416,-0.20158403750901793,-0.34009233896411123,0.15401155624584775,0.37464525528345843,-0.25413585783375015,0.05762726175792145,-0.5923509461317882,1.1572826292925344,25
0.17643049055309792,0.17668446003556,-0.12367888560463478,0.8560498704414501,-0.44319699374336285,-0.19368885999458804,-0.08050060868955672,-0.1847569863998621,0.6782593409574986,-0.06618309920215083,0.003189360486483925,-0.098161365832412,-0.06693477456540681,0.3257842118240652,-0.2849512769635594,-0.39105623799482747,0.15619383194138808,0.39694660749177085,-0.28336224809439703,0.014328538333136076,-0.5923509461317882,1.1572826292925344,26
0.12321449322305328,0.15899258949152742,-0.285424880740523,0.8304293416542294,-0.3224161743595989,-0.14236237442195815,-0.1551020587021536,-0.16352377717230154,0.5873186871836946,-0.003845515116693725,0.011839341803858778,-0.23497166310985096,-0.07279288698050712,0.4413686772933013,-0.20833240539985312,-0.3704765789494395,0.15862808682073587,0.29704612328185226,-0.18741665477760472,-0.13548522058178813,-0.5923509461317882,1.1572826292925344,27
0.13794669219139705,0.3599563279707886,-0.2260946108677041,0.7409525690740364,-0.33295178427726047,-0.156068028631107,-0.20886593336290815,0.010758358728717998,0.5655852379237831,-0.13177902959966667,-0.14188671701767414,-0.2843672552633766,0.04849811817947779,0.36375231706657934,-0.366447669683027,-0.26683477150297985,0.11335444435812525,0.1311717301931879,-0.19636357196517074,-0.11627159663635721,-0.5923509461317882,1.1572826292925344,28
0.2384257957221003,0.4060916023310487,-0.25412835774753173,0.6958414825327307,-0.22218150629041827,-0.125104184060226,-0.08606525887244884,0.015761070543105,0.5102515459624476,-0.13473652919961182,-0.09402061238021331,-0.3100442704726959,0.11930956140524374,0.43599224657774316,-0.22200655812739237,-0.2815431193894989,0.2525352295264798,0.011952513495461975,-0.10048089802139713,-0.21032637431317042,-0.5923509461317882,1.1572826292925344,29
0.2930484497507492,0.17707148455103874,-0.2792468365815498,0.7024489765198454,-0.2320199595941745,-0.09618940769304118,-0.22051449426030273,0.07598085241098662,0.47970845703918896,0.07190924520306992,-0.20190631026300285,-0.41430848036274004,0.10343523030879734,0.3416134228005606,-0.2742520448637561,-0.23672714088792424,0.2982880321077991,0.04902924132079252,-0.2335901904734261,-0.2574271092794531,-0.5923509461317882,1.1572826292925344,30
0.2703767404593932,0.10330736572216846,-0.22990516553427015,0.8623053717473235,-0.18882597162010517,-0.14949801627331144,-0.4815620150997005,-0.06411724143571036,0.6674147518356744,-0.05275051772091478,-0.31693777004096235,-0.36246732424927786,0.14109293666549155,0.3869209074016323,-0.36052755743864107,-0.10837992422653067,0.23213243060656508,-0.029858483368813887,-0.28165492964474986,-0.11069293665990418,-0.5923509461317882,1.1572826292925344,31
0.4484136157270162,0.2766300097869164,-0.19079177197079017,0.5795943339534938,-0.20930419439146244,-0.0625639391862919,-0.46759237257433006,-0.12141379651915526,0.7679674006798631,-0.11637434596372633,-0.3924296262215576,-0.25905223494441715,0.05879606361938709,0.31712683077859244,-0.321636047503353,-0.1965779766787611,0.1974728239441848,0.05549921460844752,-0.1970781386389388,0.09594670749368764,-0.5923509461317882,1.1572826292925344,32
0.3878473452892917,0.29513563612739857,-0.07227036096997426,0.44538247600594116,-0.1445816842250946,0.18086160827928185,-0.4777724007087564,-0.2019208300239958,0.80249643469692,-0.10135799848929652,-0.42085026686707444,-0.1461842142140553,-0.005749543064996955,0.22306444510932277,-0.5923509461317882,-0.22534070916288168,0.07698193560979699,-0.05888197350777927,-0.19291399108529733,0.21583003943184365,-0.5923509461317882,1.1572826292925344,33
0.3349704172174314,0.23742743803776972,-0.047844893496149385,0.31279902561070083,-0.08655755034121923,0.17333328541963447,-0.36317666689876055,-0.0823497056672037,0.6562378554397168,-0.09217146851638491,-0.26645867606647494,-0.01320511510574307,0.0029340380382096532,0.024559914330934934,-0.543468547454758,-0.28127638921484727,0.023360126354979166,-0.014660485533538568,-0.20310703418266135,-0.02565804183572709,-0.5923509461317882,1.1572826292925344,34
0.25253922640678156,0.1299199998671241,-0.06027333090058308,0.383991093859258,-0.16066280653492163,0.20966550603146766,-0.4225528448887345,-0.063698066693641,0.6769060268992168,-0.18130514952778143,-0.43978767099267546,-0.2328625537710772,-0.03424781876282495,0.17036875069970203,-0.4872770566170819,-0.38384954001530913,0.13416022388398746,0.16768733803117955,-0.1572292415366457,0.008927056486164823,-0.5923509461317882,1.1572826292925344,35
0.24855858738957923,-0.004719580551229882,-0.05880782991655773,0.4918504803875138,-0.13351643452301237,0.23854712958217714,-0.37585674032419075,0.02094988172456827,0.668652712419864,-0.1372087127977732,-0.42396497063177385,-0.16393762221598157,-0.24770451011667385,0.33589567569787715,-0.41586373408057786,-0.15006900959287267,0.03772437314069858,0.04994654708168027,-0.04752744246908899,-0.10609115669799173,-0.5923509461317882,1.1572826292925344,36
0.3043352502604617,-0.1892697102722493,-0.3224752940121443,0.5319892709236771,-0.057465180335419974,0.2961951545264017,-0.2451851840584826,0.04920108858793429,0.3606871750877775,-0.21230620915537324,-0.384435633646649,-0.15734989424660636,-0.2917364844039244,0.3173656430242977,-0.5708400216738259,-0.037381108894895515,0.18127200275241767,0.13502619030765464,0.040673499632746815,-0.19546964218096688,-0.5923509461317882,1.1572826292925344,37
0.5387604690603721,-0.24898757232286547,-0.3029693914636674,0.4008276193107229,-0.09892515328541948,0.18256109775045348,-0.12424927381761829,0.0010617467525743177,0.2645635923953853,-0.2001316479834108,-0.32327127039359366,-0.11661496597926903,-0.17153432093611692,0.33263676132925335,-0.5424128984954417,-0.060857484739240325,0.25568246399636796,0.23107607712741368,-0.061610896801445686,-0.2743344150382385,-0.5923509461317882,1.1572826292925344,38
0.6375345550634068,-0.36178933572767336,-0.3893010306631704,0.3701922184694242,-0.060747262158828794,0.23187377046257596,-0.05708145879971152,-0.24937408588210636,0.17534342487769444,-0.40059444391379556,-0.41199501460975835,-0.16734526414228937,-0.19301059687988287,0.35939952081042637,-0.5312644970165803,-0.2015257174208375,0.27011160506058624,0.24385270142890786,-0.16357000241891612,-0.23881136645183607,-0.5923509461317882,1.1572826292925344,39
0.569488663944055,-0.4632402061931119,-0.26125117947857124,0.3941753457568333,0.022776737429097298,0.22088221781281306,-0.028300038469055624,-0.09997956714564005,0.1566228858076269,-0.7254487430824825,-0.48331096388430117,-0.13862687491371967,-0.18653543919726198,0.31862928602428453,-0.3351424126159589,-0.019212121633144286,0.19133533165918798,0.17014834200582263,-0.04155460342558592,-0.24758605380654167,-0.5923509461317882,1.1572826292925344,40
0.2995211525249638,-0.2717074533627441,-0.36062342214775495,0.1585680883469904,0.06403461024702828,0.1761078948341605,0.019261113224697098,-0.18952430937744255,0.1883937940961003,-0.656625529109155,-0.38751267551427104,0.04298909217747322,-0.19786312643228032,0.3224085055192829,-0.29399463167381773,-0.2155141980414814,-0.011686510295944114,0.21397570419207718,0.12811450326891866,-0.24575282581864683,-0.5923509461317882,1.1572826292925344,41
0.08938525489536173,-0.2502901806394721,-0.41420418491204297,0.19833220913576718,0.281018322197326,0.13139072810094402,0.08498075826110162,0.0040849370862984236,0.3494127711584972,-0.4545838870483203,-0.2310651170844274,-0.08340413797311966,-0.23074174649110807,0.26468512436599784,-0.17551660644021536,-0.06408264294334343,-0.15137004591135997,-0.023631901659621035,0.09816036963130727,-0.26537406407267583,-0.5923509461317882,1.1572826292925344,42
0.10255825218776626,-0.22666398297502033,-0.354744173315969,0.2641788881253415,0.4144744844217927,0.18817524029868543,0.1338019388695517,-0.1497207065006987,0.4044864860513278,-0.30376237599615263,-0.3620089486572377,-0.011442911529882985,-0.120540013979119,0.20129350570432658,0.015228117264874608,-0.10140904783284355,-0.15912457880856357,0.14521785639136778,0.1257587470312471,-0.25525595590776207,-0.5923509461317882,1.1572826292925344,43
0.025669584071594642,-0.27254237780157514,-0.4816763542432628,0.2084035142471223,0.5794281787175781,0.12904407888481445,0.2189656119536813,-0.00420459272356874,0.22711232975289153,-0.12211612197763322,-0.4459793439012478,-0.046150187106316215,-0.20690905431143042,0.0983222414364416,-0.03701036141202949,-0.1281593089821768,-0.07134592813895448,0.2058104116965203,0.1892253942548557,-0.2287328096354134,-0.5923509461317882,1.1572826292925344,44
-0.13790084121258653,-0.3445111152322892,-0.4965432229083981,0.08521128114988544,0.44045846815616896,0.08484008323301806,0.10915576525236184,0.037221961528900636,0.20671953746959418,-0.17190031004592213,-0.2789569311416587,-0.05057615797010996,-0.16674284080798218,0.09310392438638536,0.08826553143414138,-0.21308669999456123,-0.10231955518360658,0.2042494665024468,0.14246278167076343,-0.20350717167314963,-0.5923509461317882,1.1572826292925344,45
-0.20506009731236893,-0.08116617167533327,-0.22542144174833276,0.0491644099161509,0.26679260579811004,0.06641814670150333,0.21988084990508375,0.07624510812863242,0.1850312070429142,-0.22723203665741978,-0.2272964360193705,0.008680862775576836,-0.37292098405046237,0.18524637653769324,-0.053436094200683404,-0.0625835920641574,-0.12050815415804494,0.04470078293243229,0.049953598507117294,-0.18905604399756715,-0.5923509461317882,1.1572826292925344,46
-0.34162157012389716,-0.08137511542044845,-0.3673949947910559,6.043450646872617e-05,0.17933792401501714,0.24726999332464003,0.03738202805469168,0.036397184453947316,0.3281328915870142,-0.18461083680248794,-0.23285016221899557,-0.21314231485648127,-0.3616032730766123,0.24994448237038255,0.0529801782859724,-0.00424057948203127,-0.026791846405185588,-0.12930473134928314,0.0007843519903821539,-0.1621866215215218,-0.5923509461317882,1.1572826292925344,47
-0.36104528606452657,0.15851532783987765,-0.37045271555683484,-0.13073306328212236,0.12400459995929555,0.2411428169609919,-0.08215403352399347,0.07113727009071677,0.40712021946948174,-0.053885221427550076,-0.2576238269190661,-0.2921368065795328,-0.23588198763385143,0.4030667370867022,-0.03221582651264234,0.0087195642410071,0.15944006503572677,-0.35001886736880744,0.07188593053893873,-0.1791635330728943,-0.5923509461317882,1.1572826292925344,48
-0.44624042521449975,0.2692180480514953,-0.26611838925738607,-0.1382499036460298,0.03255231065201836,0.47216547689842214,-0.006931882090223454,0.057574055031915344,0.28358976650580187,-0.13995360276409374,-0.29564253111861477,-0.21426525022928078,-0.024381514886999994,0.4799226186967069,-0.021035802548749163,0.03215993012580566,0.06467582340113852,-0.4303942650278844,0.12641304525395344,-0.1680684056505776,-0.5923509461317882,1.1572826292925344,49
-0.5737811970572455,0.16272777721425324,-0.3713816692899397,-0.24409768797314574,0.017294865076535992,0.354404257681572,-0.08011372714622084,-0.0013197115717770852,0.3727944313533327,-0.17352068999108822,-0.19402785812706058,-0.2895710383487644,-0.14432662389253942,0.43526880706903576,-0.1288307995660307,0.06569426273389191,0.04741227123458821,-0.2851496890415557,0.27643269463925957,-0.07613941957005227,-0.5923509461317882,1.1572826292925344,50


==> Figures/ConstrainedMDP_start.csv <==
0,k
1.0,0


==> Figures/ConstrainedMDP_violations.csv <==
k,s
40,-0.7254487430824825
41,-0.656625529109155


==> Figures/DP1D4.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'DP1D4.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{459.3090532bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.67735743)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Figures/DP1D4.pdf}}%
    \put(0.23822508,0.04700049){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.0\end{tabular}}}}%
    \put(0.38099195,0.04699936){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.2\end{tabular}}}}%
    \put(0.51922308,0.04699936){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.4\end{tabular}}}}%
    \put(0.66294811,0.04699936){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.6\end{tabular}}}}%
    \put(0.80385905,0.04699936){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.8\end{tabular}}}}%
    \put(0.94503875,0.04699936){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1.0\end{tabular}}}}%
    \put(0.12323729,0.62174415){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.05\end{tabular}}}}%
    \put(0.12323743,0.53662915){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.00\end{tabular}}}}%
    \put(0.11384938,0.45364837){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}-0.05\end{tabular}}}}%
    \put(0.11384938,0.36942097){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}-0.10\end{tabular}}}}%
    \put(0.11384938,0.28538916){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}-0.15\end{tabular}}}}%
    \put(0.11384938,0.19984337){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}-0.20\end{tabular}}}}%
    \put(0.11384938,0.11505142){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}-0.25\end{tabular}}}}%
    \put(0,0.37085885){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\vect \pi^\star (\vect s)\end{tabular}}}}%
    \put(0.61132858,0.00222187){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\vect s\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> Figures/StatePropagationStartEnd.csv <==
0,k
1.0,0
0.34850361364565874,10


==> Figures/StatePropagationTrajectories.csv <==
0,1,2,3,4,5,6,7,8,9,10,11,12,13,14,15,16,17,18,19,k
1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,1.0,0
0.8976993071653794,0.8188682712136042,0.9685658925793035,0.9897308859880714,0.9739410681709384,0.9918587316669125,0.9478470685634518,0.8073292964380272,0.920527758355,0.956197362708854,0.996777928784152,1.0863317365532366,0.7972495111068766,1.1181370318457988,0.8488716290891413,0.674535852403969,1.051528429432168,0.788078003976894,0.8569257334888779,0.8912076074259305,1
0.8500649657108769,0.801239674187225,0.8098031788391656,1.0118724400194492,0.8981533934544871,0.8031808859157438,0.8594860067308403,0.8521518227002735,0.8237770741933029,1.031210535784408,0.930090273212528,0.8875898356088722,0.7705748601664042,1.0977654227050655,0.8503062814267253,0.6451872865977826,0.7984316157474984,0.759601368847111,0.7430315462761498,0.6688925188614685,2
0.890430983621758,0.7331820033910382,0.6282720286373376,0.9718322637404723,0.9228119274477127,0.8280774213239301,0.8218697135869192,0.7665835618201782,0.6442504385500002,0.8043497497767347,0.7438111724763025,0.8849600253774305,0.7111191074808028,0.8677332812738883,0.6637988619972607,0.7550918852411462,0.556769261732631,0.7760505386909998,0.8247015883734161,0.36731550839526206,3
0.6832301029893678,0.7072572832290769,0.7958418219660726,0.8154062347621053,0.9966067055952599,0.7428617796911986,0.644186819713197,0.5656559870460652,0.49556583605955357,0.7730862661667468,0.7116136831358066,0.8521982453149871,0.8754794277267602,0.772850166666556,0.5455607996645361,0.6240945719102404,0.47031859159224354,0.7687085143774682,0.8197479467214932,0.32824987156525043,4
0.5716767671743953,0.514505988761576,0.5577352025261973,0.6809523730439015,0.808364569645492,0.7497843132918391,0.5448758942451742,0.39191332306581783,0.505712724954094,0.6362930356416574,0.5742358397423697,0.8400696287421001,0.6904092582666835,0.7577852282673515,0.48346624450747255,0.4559838060205724,0.38206660669953785,0.6608611367042839,0.7507847450140548,0.34152274369541563,5
0.5886236594755245,0.34678792056228314,0.7061714337030897,0.4775185331164773,0.7711819414230696,0.6026645811123627,0.6167744998151959,0.5809142885017982,0.436443623043924,0.4819489218562797,0.5469246138857768,0.5975874079884772,0.6225306935301065,0.6231684045776855,0.26412259799403576,0.4640346231200467,0.32407405473848816,0.5218105762052786,0.5802146519435701,0.10241156670092824,6
0.48910755182229154,0.37637945166237874,0.7191104026999933,0.44622648467448417,0.45794172638100894,0.550691253685227,0.7503219024896113,0.513193708392876,0.2543548683994067,0.45558896254984693,0.29832777870298366,0.6524630120925065,0.570387425399526,0.5235257269809186,0.33513273980623587,0.23350989687373974,0.396834743333448,0.4151594744954799,0.682558050786428,0.1480381210908502,7
0.5157086732307852,0.4197680678484772,0.5284802140423428,0.2992912846844612,0.2677074910832603,0.5652168091890809,0.6490386240466316,0.3990139102519766,0.28847209616638925,0.3546595747931126,0.3395331819234343,0.5696201886302837,0.5877428879054301,0.45657507728762897,0.30062231099355097,0.25655582999383814,0.44229159080338015,0.474644754769861,0.5992592398846838,0.17575911430455232,8
0.4247147149908318,0.28836675257127226,0.47959911403636324,0.1925346964831223,0.46236702409918445,0.386405737480501,0.3999436894368934,0.24947138130446603,0.5212086940291193,0.20804052675468543,0.4549037008854771,0.47295735139141115,0.6002552792779962,0.34263632186241677,0.13960519753844908,0.26276118009748967,0.288948766935902,0.4982596906442772,0.5592701050854147,0.3019010855934755,9
0.34850361364565874,0.34850361364565874,0.34850361364565874,0.34850361364565874,0.34850361364565874,0.34850361364565874,0.34850361364565874,0.34850361364565874,0.34850361364565874,0.34850361364565874,0.34850361364565874,0.34850361364565874,0.34850361364565874,0.34850361364565874,0.34850361364565874,0.34850361364565874,0.34850361364565874,0.34850361364565874,0.34850361364565874,0.34850361364565874,10


==> Figures/delta.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'delta.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{452.66249769bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.62460083)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Figures/delta.pdf}}%
    \put(0.99586439,0.26928902){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\Delta\left(\vect s,\vect a\right)\end{tabular}}}}}%
    \put(0.58571351,0.00324259){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\vect{s}\end{tabular}}}}%
    \put(0.06812299,0.03523383){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}\vect{a}\end{tabular}}}}%
    \put(-0.00118656,0.09869698){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}-0.2\end{tabular}}}}%
    \put(0.1924052,0.03102425){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.2\end{tabular}}}}%
    \put(0.33171858,0.00322577){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.0\end{tabular}}}}%
    \put(0.835978,0.05477585){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1.0\end{tabular}}}}%
    \put(0.90410175,0.1395694){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}-0.02\end{tabular}}}}%
    \put(0.90893081,0.5225937){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.10\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> Figures/dist.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'dist.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{465.28340978bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.80497076)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Figures/dist.pdf}}%
    \put(0.3539373,0.72981327){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\mathbb E[\vect s_+\,|\,\vect s,\vect a]$\end{tabular}}}}%
    \put(0.62196645,0.72981327){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\argmax_{\vect s_+} \rho(\vect s_+\,|\,\vect s,\vect a)$\end{tabular}}}}%
    \put(0.01478119,0.35035682){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\rho(\vect s_+\,|\,\vect s,\vect a )$\end{tabular}}}}}%
    \put(0.56074687,0.00456196){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$\vect s_+$\end{tabular}}}}%
  \end{picture}%
\endgroup%


==> Figures/model.pdf_tex <==
%% Creator: Inkscape 1.2.2 (b0a8486541, 2022-12-01), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'model.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{272.94552726bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.93167491)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{Figures/model.pdf}}%
    \put(0.18470219,0.05552174){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}-1.0\end{tabular}}}}%
    \put(0.36829298,0.05552174){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}-0.5\end{tabular}}}}%
    \put(0.56273808,0.05552174){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.0\end{tabular}}}}%
    \put(0.75028876,0.05552174){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.5\end{tabular}}}}%
    \put(0.93572056,0.05552174){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1.0\end{tabular}}}}%
    \put(0.53071144,0.00484622){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$s+a$\end{tabular}}}}%
    \put(0.07230034,0.14013519){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}-1.0\end{tabular}}}}%
    \put(0.07230034,0.32685447){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}-0.5\end{tabular}}}}%
    \put(0.07173683,0.51292094){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.0\end{tabular}}}}%
    \put(0.07173683,0.69450893){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}0.5\end{tabular}}}}%
    \put(0.07028843,0.88302571){\color[rgb]{0,0,0}\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}1.0\end{tabular}}}}%
    \put(0.02505222,0.47039893){\color[rgb]{0,0,0}\rotatebox{90}{\makebox(0,0)[lt]{\lineheight{1.25}\smash{\begin{tabular}[t]{l}$f(s,a)$\end{tabular}}}}}%
  \end{picture}%
\endgroup%

